Strategy of satellite QKD with passive high brightness entangled photon pair source

A high-brightness entangled photon pair (HBEPP) source is essential for conducting entanglement-based quantum key distribution (QKD) between a satellite and a ground station. While an ultrabright source can overcome significant losses in satellite-based QKD (SQKD) and increase the sifted key rate, it also induces the multi-photon effect, raising the system's error rate. To accurately estimate system performance, we first present an analytical model for calculating the measurement probabilities of HBEPP distribution through an asymmetric loss channel. Based on this model, we propose the use of a passive-intensity HBEPP source for SQKD systems, assuming a polarization-independent channel and threshold detectors for measurement. We confirm that fixing the mean photon number at $\bar{\mu}=0.1$ achieves a performance of $99.7\%$ compared to the ideal one-way communication entanglement-based SQKD protocol, which is effectively optimizing the HBEPP source brightness in accordance with system losses.

==> template.yml <==
jtex: v1
title: arXiv (Two Column)
description: A two column arXiv compatible template
version: 1.0.0
license: CC-BY-4.0
thumbnail: ./thumbnail.png
authors:
  - name: Brenhin Keller
    github: https://github.com/brenhinkeller
    affiliations:
      - Dartmouth College
tags:
  - paper
  - two-column
  - preprint
  - arxiv
  - bioarxiv
  - eartharxiv
source: https://github.com/brenhinkeller/preprint-template.tex
parts:
  - id: abstract
    required: true
    description: >
      Keep it short — abstracts longer than 1920 characters will not be
      accepted; abridge your abstract if necessary
    max_chars: 1920
  - id: acknowledgments
    description: >-
      Free form acknowledgments section will be include at the end of the
      article
doc:
  - id: title
    required: true
  - id: authors
    required: true
  - id: keywords
    required: true
  - id: bibliography
options:
  - id: link
    type: string
    description: >
      Include a link back to the article on curvenote.com. This link will be
      placed inline at the end of all content, before the bibliography section.
files:
  - template.tex
  - preprint.sty
packages:
  - amsthm
  - authblk
  - background
  - fancyhdr
  - fontenc
  - geometry
  - hyperref
  - inputenc
  - lineno
  - lipsum
  - natbib
  - newfloat
  - preprint
  - scalerel
  - sidecap
  - tikz
  - times
  - titlesec
  - txfonts
  - xcolor

